Wine is Not v i n. -- On the Compatibility of Tokenizations Across Languages

The size of the vocabulary is a central design choice in large pretrained language models, with respect to both performance and memory requirements. Typically, subword tokenization algorithms such as byte pair encoding and WordPiece are used. In this work, we investigate the compatibility of tokenizations for multilingual static and contextualized embedding spaces and propose a measure that reflects the compatibility of tokenizations across languages. Our goal is to prevent incompatible tokenizations, e.g., "wine" (word-level) in English vs.\ "v i n" (character-level) in French, which make it hard to learn good multilingual semantic representations. We show that our compatibility measure allows the system designer to create vocabularies across languages that are compatible -- a desideratum that so far has been neglected in multilingual models.

==> deleteme.txt <==



==> reviews/emnlp21/response.txt <==
Reviewer #1

<pre>"...How_to_choose_compatible_vocabulary_sizes_based_on_compression_rate_is_not_clearly_explained_(the_method_similar_to_enumeration_was_used_in_the_experiments)..."</pre>

(AM: I am actually not sure what is meant by enumeration. Does anybody have an idea?)

We describe the process in section 4.1.2 (probably what you mean with "enumeration"?).

(PD: Not sure whether such a long answer is required here
The method to find compatible vocabulary sizes is described in Section 4.3 (with results in 5.2). Initially, we find the most compatible sizes on a smaller scale task (sentence retrieval on the Bible corpus) and then evaluate them on XNLI (we compare against median and worst size pairs). Our proposal is that this method works and should be applied for a boost in performance.)



Reviewer #2


<pre>"...In_section_4.2.2,_the_authors_claim_that_tasks_like_sentence_retrieval_or_word_translation_do_not_qualify_to_be_good_tasks_to_compare_embedding_spaces._However,_for_checking_the_compatibility_of_contextual_embeddings_the_sentence_retrieval_task_and_XNLI_have_been_adopted..."</pre>

In section 4.2.2 we refer to static embeddings. For contextualized embeddings the Transformer encoder blocks have been shown to be able to compose hiqh quality sentence representations from different levels of granularity (e.g., K et al. 2020 https://arxiv.org/pdf/1912.07840.pdf). XNLI is an established task to evaluate the multilinguality of a model. 


<pre>"...I_would_like_to_see_an_explicit_discussion_on_the_comparison_of_the_performance_of_the_measures_reported_in_the_paper_with_that_of_Rust_et_al_2020_instead_of_a_single_statement..."</pre>

We will add a discussion. One significant difference is that Rust et al. 2020 only compare two tokenizers (multilingual and monolingual) and do not focus on different vocabulary sizes.


<pre>"...The_number_of_languages_used_for_tasks_corresponding_to_contextual_embeddings_is_too_limited_to_get_any_significant_insight_into_the_effectiveness_of_their_methodology._Experiments_could_have_been_conducted_with_at_least_another_source_language_to_support_their_claim...."</pre>

Conducting experiments is very expensive: investigating the compatibility of vocabulary sizes scales quadratically with respect to the number of sizes that are considered. Thus adding an additional language is expensive. We are covering a diverse set of languages and expect only limited information gain from investigating an additional language. Which langauge in particular are you missing and what effect do you expect there?

We believe that the number of languages are in line with other work in the field (e.g., K et al. 2020 https://arxiv.org/pdf/1912.07840.pdf).

<pre>"...I_would_like_to_see_a_more_elaborate_discussion_on_the_following_aspects:_
1._minimum_vocab_size_and_how_is_it_different_from_character_sequence_with_examples,_and,
2._maximum_vocab_size..."</pre>
We will add examples to a revised version. 

<pre>"...Finally,_in_Section_6.2_the_authors_trained_the_model_for_1_epoch_only...."</pre>

We have results with more training epochs now and we will add those to the revised version. The trend of the results is unchanged, yet the absolute numbers are higher. [PD: Antonis, would this sentence be true? AM: This sentence seems to be true. I've only ran 2/9 experiments, and this is true for those.]


Reviewer #3


<pre>"...I_would_suggest_to_scale_to_at_least_a_dozen_languages_(maybe_start_with_bilingual_models)_and_evaluate_on_more_comprehensive_benchmarks_such_as_XTREME,..."</pre>

XTREME is an extensive benchmark that compares existing pretrained models. Our number of models scales quadratically with the number of vocabulary sizes considered. Thus we need to pretrain and finetune a huge amount of multilingual models which is different do previous studies. Hence we come up with our special experimental setup. Scaling to dozens of languages and evaluating on all of XTREME would consume tremendous resources which are not in line of the expected information gain. 

<pre>"...I_have_some_doubt_on_how_important_it_is_to_select_the_tokenizer_in_state-of-the-art_multilingual_systems..."</pre>

We agree that different multilingual models with different tokenizers have been shown to perform well. However, most of them operate at the subword/word granularity. We ask a different research question: which vocabulary sizes/granularity levels are compatible across languages. This is relevant for multiple reasons: 
1) It investigates why and when unsupervised models such as mBERT become multilingual (which is the case if the compression rate is comparable). 
2) Given a fixed vocabulary budget one can then decide how to distribute it across multiple languages.
3) Showcasing the importance of vocabulary size selection, with substantial difference between best and median/worst performing selections. [AM: potentially we should come up with a better reason.]

This research question is also well-established as noted in our related work section. Some examples:

* Thamme Gowda and Jonathan May. 2020. Finding the optimal vocabulary size for neural machine translation. In Findings of the Association for Computational Linguistics: EMNLP 2020, pages 3955–3964, Online. Association for Computational Linguistics.

* Junqiu Wei, Qun Liu, Yinpeng Guo, and Xin Jiang. 2021. Training multilingual pre-trained language model with byte-level subwords. CoRR, abs/2101.09469



GENERAL RESPONSE

We thank all reviewers for thoughtful comments and helpful advice. 


==> reviews/emnlp21/reviews.txt <==
============================================================================ 
EMNLP 2021 Reviews for Submission #2183
============================================================================ 

Title: Wine is not v i n. On the Compatibility of Tokenizations across Languages
Authors: Antonis Maronikolakis, Philipp Dufter and Hinrich SchÃ¼tze


============================================================================
                            REVIEWER #1
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This paper investigates the compatibility of vocabulary sizes in multilingual models. The author proposes a measure based on compression rate to compare tokenizations across languages. They conduct experiments to illustrate the effectiveness of a compatible vocabulary sizes selection. However, how to select compatible vocabulary sizes based on compression rate is not clear.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
Results of the experiments show that choosing compatible vocabulary sizes can contribute to multilingual task performance. The proposed measure was consistent with the results of the experiment to some degree.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
How to choose compatible vocabulary sizes based on compression rate is not clearly explained (the method similar to enumeration was used in the experiments).
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 3
     Overall Recommendation - Long Paper: 3


============================================================================
                            REVIEWER #2
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
The paper aims to present a study of the compatibility of tokenization across multiple languages to improve the performance of cross-lingual or multi-lingual systems. For this, the authors present a setting to compare embedding spaces of different language pairs for different vocabulary sizes at different levels of tokenization. They show that for a given language pair, the compatibility of vocabulary size affects the performance of multi-lingual or cross-lingual systems and proposes a method to measure the compatibility of vocabulary size between two languages.

The authors have introduced two measures viz absolute and relative compression rates for vocabulary sizes and use the measures to select effective vocabulary sizes for their experiments. They further show that a function of these measures in two different languages has a strong positive correlation with the cross-lingual performance between a pair of languages and hence may be used to get an idea about the compatible vocabulary sizes for the two languages in a given language pair.

Strengths: This paper shows that it is difficult to achieve good quality cross-lingual representations if there is an incompatibility in the sizes of the vocabularies of the languages participating in the task. They propose a measure to compare embeddings at different levels of tokenization and show that their proposed measure may be used to predict a compatible vocabulary size for cross-lingual tasks between a pair of languages under zero-shot settings. They have carried out a significant number of experiments to support their claim on several language pairs under both static and contextual embedding settings corresponding to different NLP tasks.

Weaknesses: The authors have carried out their experiments using static and contextual embeddings. The experiments with the static embeddings are quite exhaustive. However, with respect to the contextual embeddings, the authors have carried out their experiments on a very small set of languages (English, Russian, Chinese and Greek). Although the authors state that resource constraint is a reason for the limited number of languages used, still the number of languages is too limited to get any significant insight into the effectiveness of their methodology. Experiments could have been conducted with at least another source language to support their claim.

In section 4.2.2, the authors claim that tasks like sentence retrieval or word translation do not qualify to be good tasks to compare embedding spaces. However, for checking the compatibility of contextual embeddings the sentence retrieval task and XNLI have been adopted. It is understandable that it is not straightforward to map the task of singular value gap to contextual settings. However, I would expect some justification in the paper in favour of these tasks and the explicit reason for adopting them.

In Section 6.4, the authors show a strong positive correlation between the cross-lingual performance and the ratio of the log of the absolute compression rates of vocab sizes of two languages. They claim that their observation is similar to that of Rust et al 2020. I would like to see an explicit discussion on the comparison of the performance of the measures reported in the paper with that of Rust et al 2020 instead of a single statement. Secondly, the authors have treated texts as a sequence of unicode words instead of a sequence of words separated by white spaces. It would be interesting to know the extent of improvement achieved by this assumption on the correlation.

The absolute and relative compression rates are one of the main contributions of this paper. I would like to see a more elaborate discussion on the following aspects: 
1. minimum vocab size and how is it different from character sequence with examples, and,
2. maximum vocab size. 
Also, the computation of absolute compression rate for n_max may not be intuitive to the reader.

Finally, in Section 6.2 the authors trained the model for 1 epoch only. I am not sure whether the system can learn enough information when trained for one epoch only.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
It provides a measure to determine a compatible vocabulary size between two languages that may enhance the performance of zero-shot cross-lingual system performance. Furthermore, the paper shows that the incompatibility of vocab sizes negatively affects the performance of cross-lingual transfer systems.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
The number of languages used for tasks corresponding to contextual embeddings is too limited to get any significant insight into the effectiveness of their methodology. Experiments could have been conducted with at least another source language to support their claim.

The absolute and relative compression rates are one of the main contributions of this paper. I would like to see a more elaborate discussion on the following aspects
minimum vocab size and how is it different from character sequence with examples, and, maximum vocab size. Also, the computation of absolute compression rate for n_max may not be intuitive to the reader.

Finally, in Section 6.2 the authors trained the model for 1 epoch only. I am not sure whether the system can learn enough information when trained for one epoch only. I think the model should have been trained till some convergence to achieve reliable results.
---------------------------------------------------------------------------


Typos, Grammar, Style, and Presentation Improvements
---------------------------------------------------------------------------
Page 4, Line 296: teh --> the
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 4
     Overall Recommendation - Long Paper: 3


============================================================================
                            REVIEWER #3
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This paper studies the problem of vocabulary compatibility in multilingual models. It introduces a method to improve model quality by carefully balancing vocabulary sizes. It also reveals a couple of findings including different vocab properties of different languages. To the best of my knowledge, this study is novel, and thus it is potentially useful for future work. On the other hand, it would be stronger if the method can be extended to other design choices related to tokenization in multilingual models, and perhaps more results on multilingual benchmarks.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
1 The proposed vocabulary selection rule is new and it could be helpful for future work to investigate how to select tokenizers propoerly.
2 The experimental settings make sense to me. The findings made in this paper are also inspiring, e.g. the difference between logogram-based and character-based languages.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
1 While the paper is novel, I have some doubt on how important it is to select the tokenizer in state-of-the-art multilingual systems. Difference models have been using completely different strategies and they all achieved strong results, making it unclear how much performance gains are left for better tokenizers. For example, mBERT uses naive spm, XLM uses a more finegrained sampling strategy to train its tokenizer, Google's translation model [1] uses WPM, and T5/GPT3 uses English only tokenizer (but still performs very strongly on translation tasks). On the other hand, how scalable/effective for such kind of method to work on a large scale with hundreds of languages? I would suggest to scale to at least a dozen languages (maybe start with bilingual models) and evaluate on more comprehensive benchmarks such as XTREME, such to get more comprehensive evaluations on different types of tasks/langauges.

[1] Massively multilingual neural machine translation in the wild findings and challenges. Arivazhagan et al., 2019.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 4
     Overall Recommendation - Long Paper: 3.5

--

